Theme-driven Keyphrase Extraction to Analyze Social Media Discourse

Social media platforms are vital resources for sharing self-reported health experiences, offering rich data on various health topics. Despite advancements in Natural Language Processing (NLP) enabling large-scale social media data analysis, a gap remains in applying keyphrase extraction to health-related content. Keyphrase extraction is used to identify salient concepts in social media discourse without being constrained by predefined entity classes. This paper introduces a theme-driven keyphrase extraction framework tailored for social media, a pioneering approach designed to capture clinically relevant keyphrases from user-generated health texts. Themes are defined as broad categories determined by the objectives of the extraction task. We formulate this novel task of theme-driven keyphrase extraction and demonstrate its potential for efficiently mining social media text for the use case of treatment for opioid use disorder. This paper leverages qualitative and quantitative analysis to demonstrate the feasibility of extracting actionable insights from social media data and efficiently extracting keyphrases using minimally supervised NLP models. Our contributions include the development of a novel data collection and curation framework for theme-driven keyphrase extraction and the creation of MOUD-Keyphrase, the first dataset of its kind comprising human-annotated keyphrases from a Reddit community. We also identify the scope of minimally supervised NLP models to extract keyphrases from social media data efficiently. Lastly, we found that a large language model (ChatGPT) outperforms unsupervised keyphrase extraction models, and we evaluate its efficacy in this task.

==> notes/temp.txt <==

%%%%% Data Collection and Curation Framework %%%%%

The framework consists of selecting data sources, data collection,  theme-specific schema design, data annotation, and validation of the curated dataset.

selecting data sources: relevant to problems, help answer the questions people are looking for. We focus on Reddit since its anonymous and generate a lot of rich content for OUD treatment.

Data collection: how to find relevant data for the problem? using fliars, hashtags, user assigned tags

Theme specific schema design: define the themes through iterative discussions between domain experts and data scientists/ computational researchers. Help with data annotation guideline design and specification. 

Data annotation: different options: totally done by domain experts, hybrid berween domain experts and trained annotators, or hiring crowd workers. We chose the second option as it yields more high-quality annotation while not putting too much burden for domain experts. 
  Also talk about post processing here: like normalization 

Validation of annotation: qulaitative and quantitative evaluation. We do quantitative in terms of  interannotator agreement. This could vary based on overarching goal. Our was more open ended discovery which we demonstrate further through exploratory analysis (e.g., what clinical insights can we extract for specific themes, how does peer engagement associate with keypharses in OHC, etc.)


%%%% Methodology %%%



%%% Question to discuss %%
1. Do we need two different tables for RQ2? The evaluation metrics are similar; can we make it one?
2. Error analysis seems long, has to reduce.
3. Preparation of supplementary materials for describing (normalization and prompting).
4. Organization of RQ1 in methods section
5. Mix use of OHCs and SMHs (decide on this)
6. Structure of the intro section.
7. How can we discuss peer engagement in the current structure of the paper?  


1. do we need a citation for mixed method.
2. Show error analysis as a separate part. 
3. Usage of OHC in multiple times.
4. Do we want to put the name ChatGPT in the abstract to gain more attention?
5. Interpretation of ChatGPT 
6. Keyphrase 'italic' form.
7. REsearch question thing in RQ1.
8. Supplementary materials
